A Case Study on the Application of Digital Twins for Enhancing CPS Operations

To ensure the availability and reduce the downtime of complex cyber-physical systems across different domains, e.g., agriculture and manufacturing, fault tolerance mechanisms are implemented which are complex in both their development and operation. In addition, cyber-physical systems are often confronted with limited hardware resources or are legacy systems, both often hindering the addition of new functionalities directly on the onboard hardware. Digital Twins can be adopted to offload expensive computations, as well as providing support through fault tolerance mechanisms, thus decreasing costs and operational downtime of cyber-physical systems. In this paper, we show the feasibility of a Digital Twin used for enhancing cyber-physical system operations, specifically through functional augmentation and increased fault tolerance, in an industry-oriented use case.

==> experiment-augmenting-capabilities.csv <==
Time, PT-Heartbeat, PT-TargetVelocity, PT-MaxAcceleration, DT-TargetVelocity, DT-MaxAcceleration
2023-08-28 08:36:24,386.0,0.0,-2.0,0.0,-2.0
2023-08-28 08:36:25,387.0,0.0,-2.0,0.0,-2.0
2023-08-28 08:36:26,388.0,0.0,-2.0,0.0,-2.0
2023-08-28 08:36:27,390.0,0.0,-2.0,0.0,-2.0
2023-08-28 08:36:28,391.0,0.0,-2.0,0.0,-2.0
2023-08-28 08:36:29,392.0,0.0,-2.0,0.0,-2.0
2023-08-28 08:36:30,394.0,0.0,-2.0,0.0,-2.0
2023-08-28 08:36:31,395.0,0.0,-2.0,0.0,-2.0
2023-08-28 08:36:32,396.0,0.0,-2.0,0.0,-2.0
2023-08-28 08:36:33,398.0,0.0,-2.0,0.0,-2.0
2023-08-28 08:36:34,399.0,0.0,2.0,0.0,2.0
2023-08-28 08:36:35,400.0,0.0,2.0,0.0,2.0
2023-08-28 08:36:36,402.0,0.0,2.0,0.0,2.0
2023-08-28 08:36:37,403.0,0.0,2.0,0.0,2.0
2023-08-28 08:36:38,404.0,0.6719999999999999,2.0,0.6715,2.0
2023-08-28 08:36:39,405.0,0.673,2.0,0.6735,2.0
2023-08-28 08:36:40,407.0,0.673,2.0,0.673,2.0
2023-08-28 08:36:41,408.0,0.7390000000000001,2.0,0.7390000000000001,2.0
2023-08-28 08:36:42,409.0,0.8045000000000001,2.0,0.805,2.0
2023-08-28 08:36:43,411.0,0.8055,2.0,0.8059999999999999,2.0
2023-08-28 08:36:44,412.0,0.85750796,2.0,0.85750796,2.0
2023-08-28 08:36:45,413.0,0.86000304,2.0,0.86050304,2.0
2023-08-28 08:36:46,414.0,0.8639110000000001,2.0,0.8639110000000001,2.0
2023-08-28 08:36:47,416.0,0.862911,2.0,0.862411,2.0
2023-08-28 08:36:48,417.0,0.86573184,2.0,0.86573184,2.0
2023-08-28 08:36:49,418.0,0.86846556,2.0,0.86846556,2.0
2023-08-28 08:36:50,419.0,0.86846556,2.0,0.86846556,2.0
2023-08-28 08:36:51,421.0,0.87061216,2.0,0.87061216,2.0
2023-08-28 08:36:52,422.0,0.87367164,2.0,0.8741716399999999,2.0
2023-08-28 08:36:53,423.0,0.8766439999999999,2.0,0.8766439999999999,2.0
2023-08-28 08:36:54,424.0,0.8771439999999999,2.0,0.8776439999999999,2.0
2023-08-28 08:36:55,426.0,0.8790292399999999,2.0,0.8790292399999999,2.0
2023-08-28 08:36:56,427.0,0.88182736,2.0,0.88182736,2.0
2023-08-28 08:36:57,428.0,0.8803273599999999,2.0,0.88082736,2.0
2023-08-28 08:36:58,429.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-08-28 08:36:59,431.0,0.8818273544311523,2.0,0.88182736,2.0
2023-08-28 08:37:00,432.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:37:01,433.0,0.8579999804496765,2.0,0.8580000000000003,2.0
2023-08-28 08:37:02,435.0,0.8808273673057556,2.0,0.88082736,2.0
2023-08-28 08:37:03,436.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:37:04,437.0,0.8579999804496765,2.0,0.8580000000000003,2.0
2023-08-28 08:37:05,439.0,0.8808273673057556,2.0,0.88082736,2.0
2023-08-28 08:37:06,440.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:37:07,441.0,0.8579999804496765,2.0,0.8580000000000003,2.0
2023-08-28 08:37:08,442.0,0.8808273673057556,2.0,0.88082736,2.0
2023-08-28 08:37:09,443.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:37:10,445.0,0.01053835935796732,-2.0,0.1705383599999999,-2.0
2023-08-28 08:37:11,446.0,0.15128279985533977,-2.0,0.15128279961875424,-2.0
2023-08-28 08:37:12,447.0,0.1513543499655482,-2.0,0.1513543505476851,-2.0
2023-08-28 08:37:13,449.0,0.1491019319801834,-2.0,0.14910193173395425,-2.0
2023-08-28 08:37:14,450.0,0.149176400576987,-2.0,0.1491764011828851,-2.0
2023-08-28 08:37:15,451.0,0.1469113311884258,-2.0,0.14691133181808502,-2.0
2023-08-28 08:37:16,452.0,0.1445591417998645,-2.0,0.14455914245328505,-2.0
2023-08-28 08:37:17,454.0,0.14201777324814635,-2.0,0.14201777385315428,-2.0
2023-08-28 08:37:18,455.0,0.14211983241130322,-2.0,0.14211983308848508,-2.0
2023-08-28 08:37:19,456.0,0.13959340302274204,-2.0,0.13959340372368512,-2.0
2023-08-28 08:37:20,457.0,0.1368907926044014,-2.0,0.1368907923099542,-2.0
2023-08-28 08:37:21,459.0,0.1341663895301516,-2.0,0.13416639019875426,-2.0
2023-08-28 08:37:22,460.0,0.13427918424561952,-2.0,0.13427918499408503,-2.0
2023-08-28 08:37:23,461.0,0.1314913948570583,-2.0,0.13149139562928508,-2.0
2023-08-28 08:37:24,462.0,0.12849653371815517,-2.0,0.12849653442915426,-2.0
2023-08-28 08:37:25,464.0,0.12861648546849702,-2.0,0.12861648626448507,-2.0
2023-08-28 08:37:26,465.0,0.1256544560799358,-2.0,0.12565445689968507,-2.0
2023-08-28 08:37:27,466.0,0.09703834199905366,-2.0,0.09703835999999973,-2.0
2023-08-28 08:37:28,468.0,0.06861648201942445,-2.0,0.06861648626448509,-2.0
2023-08-28 08:37:29,469.0,0.0656544589996338,-2.0,0.06565445689968509,-2.0
2023-08-28 08:37:30,470.0,0.0348273614048958,-2.0,0.03482735999999978,-2.0
2023-08-28 08:37:31,471.0,0.03703835844993593,-2.0,0.03703835999999974,-2.0
2023-08-28 08:37:32,472.0,0.005654456615448014,-2.0,0.005654456899685106,-2.0
2023-08-28 08:37:33,474.0,0.0,-2.0,0.0,-2.0
2023-08-28 08:37:34,475.0,0.0,2.0,0.0,2.0
2023-08-28 08:37:35,476.0,0.0,2.0,0.0,2.0
2023-08-28 08:37:36,478.0,0.0,2.0,0.0,2.0
2023-08-28 08:37:37,479.0,0.0,2.0,0.0,2.0
2023-08-28 08:37:38,480.0,0.0,2.0,0.0,2.0
2023-08-28 08:37:39,482.0,0.0,2.0,0.0,2.0
2023-08-28 08:37:40,483.0,0.0,2.0,0.0,2.0
2023-08-28 08:37:41,484.0,0.0,2.0,0.0,2.0
2023-08-28 08:37:42,486.0,0.0,2.0,0.0,2.0
2023-08-28 08:37:43,487.0,0.0,2.0,0.0,2.0
2023-08-28 08:37:44,488.0,0.0,2.0,0.0,2.0
2023-08-28 08:37:45,489.0,0.6719999999999999,2.0,0.6725000000000001,2.0
2023-08-28 08:37:46,491.0,0.6725000000000001,2.0,0.6715,2.0
2023-08-28 08:37:47,492.0,0.6725000000000001,2.0,0.6719999999999999,2.0
2023-08-28 08:37:48,493.0,0.7385000000000002,2.0,0.738,2.0
2023-08-28 08:37:49,495.0,0.8039999999999999,2.0,0.8039999999999999,2.0
2023-08-28 08:37:50,496.0,0.8565079599999998,2.0,0.85700796,2.0
2023-08-28 08:37:51,498.0,0.86050304,2.0,0.86050304,2.0
2023-08-28 08:37:52,500.0,0.8634109999999999,2.0,0.862911,2.0
2023-08-28 08:37:53,503.0,0.86523184,2.0,0.86523184,2.0
2023-08-28 08:37:54,505.0,0.8689655599999999,2.0,0.8689655599999999,2.0
2023-08-28 08:37:55,508.0,0.8741716399999999,2.0,0.8741716399999999,2.0
2023-08-28 08:37:56,510.0,0.8771439999999999,2.0,0.8771439999999999,2.0
2023-08-28 08:37:57,513.0,0.8790292399999999,2.0,0.8790292399999999,2.0
2023-08-28 08:37:58,515.0,0.87982736,2.0,0.8803273599999999,2.0
2023-08-28 08:37:59,517.0,0.8835383599999999,2.0,0.8830383599999999,2.0
2023-08-28 08:38:00,520.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:01,522.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:02,525.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:03,528.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:04,530.0,0.8808273673057556,2.0,0.88082736,2.0
2023-08-28 08:38:05,533.0,0.8835383653640747,2.0,0.8835383599999999,2.0
2023-08-28 08:38:06,535.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:07,538.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:08,541.0,0.8835383653640747,2.0,0.8835383599999999,2.0
2023-08-28 08:38:09,543.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:10,546.0,0.8808273673057556,2.0,0.88082736,2.0
2023-08-28 08:38:11,548.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:12,551.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:38:13,553.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:14,556.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:15,559.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:38:16,562.0,0.8808273673057556,2.0,0.88082736,2.0
2023-08-28 08:38:17,564.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:18,567.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:38:19,569.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:20,572.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:21,574.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:22,577.0,0.8835383653640747,2.0,0.8835383599999999,2.0
2023-08-28 08:38:23,579.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:24,582.0,0.8808273673057556,2.0,0.88082736,2.0
2023-08-28 08:38:25,584.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:26,587.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:38:27,589.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:28,592.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:29,594.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:30,597.0,0.8835383653640747,2.0,0.8835383599999999,2.0
2023-08-28 08:38:31,599.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:38:32,601.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:33,603.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:34,606.0,0.8808273673057556,2.0,0.88082736,2.0
2023-08-28 08:38:35,609.0,0.8835383653640747,2.0,0.8835383599999999,2.0
2023-08-28 08:38:36,611.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:37,614.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:38,617.0,0.8835383653640747,2.0,0.8835383599999999,2.0
2023-08-28 08:38:39,619.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:40,622.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:41,625.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:42,628.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:43,630.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:44,633.0,0.8835383653640747,2.0,0.8835383599999999,2.0
2023-08-28 08:38:45,636.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:46,639.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:38:47,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:48,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:49,640.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:50,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:51,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:52,640.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:53,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:54,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:55,640.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:38:56,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:57,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:38:58,640.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:38:59,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:39:00,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:39:01,640.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:39:02,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:39:03,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:39:04,640.0,0.8808273673057556,2.0,0.88082736,2.0
2023-08-28 08:39:05,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:39:06,640.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:39:07,640.0,0.883038341999054,2.0,0.8830383599999999,2.0
2023-08-28 08:39:08,640.0,0.8803273439407349,2.0,0.8803273599999999,2.0
2023-08-28 08:39:09,640.0,0.8808273673057556,2.0,0.88082736,2.0
2023-08-28 08:39:10,640.0,0.8835383653640747,2.0,0.8835383599999999,2.0
2023-08-28 08:39:11,640.0,0.8803273439407349,2.0,0.87982736,2.0
2023-08-28 08:39:12,640.0,0.8808273673057556,2.0,0.87982736,2.0
2023-08-28 08:39:13,640.0,0.8835383653640747,2.0,0.87982736,2.0
2023-08-28 08:39:14,640.0,0.8803273439407349,2.0,0.87982736,2.0
2023-08-28 08:39:15,640.0,0.8808273673057556,2.0,0.87982736,2.0
2023-08-28 08:39:16,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:17,640.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:39:18,640.0,0.8808273673057556,2.0,0.87982736,2.0
2023-08-28 08:39:19,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:20,640.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:39:21,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:22,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:23,640.0,0.8803273439407349,2.0,0.87982736,2.0
2023-08-28 08:39:24,640.0,0.8835383653640747,2.0,0.87982736,2.0
2023-08-28 08:39:25,640.0,0.8803273439407349,2.0,0.87982736,2.0
2023-08-28 08:39:26,640.0,0.8808273673057556,2.0,0.87982736,2.0
2023-08-28 08:39:27,640.0,0.8835383653640747,2.0,0.87982736,2.0
2023-08-28 08:39:28,640.0,0.8803273439407349,2.0,0.87982736,2.0
2023-08-28 08:39:29,640.0,0.8808273673057556,2.0,0.87982736,2.0
2023-08-28 08:39:30,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:31,640.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:39:32,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:33,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:34,640.0,0.8803273439407349,2.0,0.87982736,2.0
2023-08-28 08:39:35,640.0,0.8835383653640747,2.0,0.87982736,2.0
2023-08-28 08:39:36,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:37,640.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:39:38,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:39,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:40,640.0,0.8803273439407349,2.0,0.87982736,2.0
2023-08-28 08:39:41,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:42,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:43,640.0,0.8798273801803589,2.0,0.87982736,2.0
2023-08-28 08:39:44,640.0,0.8835383653640747,2.0,0.87982736,2.0
2023-08-28 08:39:45,640.0,0.883038341999054,2.0,0.87982736,2.0
2023-08-28 08:39:46,640.0,0.15126660487213928,-2.0,0.87982736,2.0
2023-08-28 08:39:47,640.0,0.1513543499655482,-2.0,0.87982736,2.0
2023-08-28 08:39:48,640.0,0.1468164290601427,-2.0,0.87982736,2.0
2023-08-28 08:39:49,640.0,0.1445591417998645,-2.0,0.87982736,2.0
2023-08-28 08:39:50,640.0,0.14211983241130322,-2.0,0.87982736,2.0
2023-08-28 08:39:51,640.0,0.13685047967089603,-2.0,0.87982736,2.0
2023-08-28 08:39:52,640.0,0.1341663895301516,-2.0,0.87982736,2.0
2023-08-28 08:39:53,640.0,0.1314913948570583,-2.0,0.87982736,2.0
2023-08-28 08:39:54,640.0,0.1255081282382483,-2.0,0.87982736,2.0
2023-08-28 08:39:55,640.0,0.09382738018035859,-2.0,0.87982736,2.0
2023-08-28 08:39:56,640.0,0.06553092581215693,-2.0,0.87982736,2.0
2023-08-28 08:39:57,640.0,0.037038341999053676,-2.0,0.87982736,2.0
2023-08-28 08:39:58,640.0,0.0,-2.0,0.87982736,2.0
2023-08-28 08:39:59,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:00,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:01,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:02,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:03,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:04,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:05,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:06,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:07,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:08,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:09,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:10,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:11,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:12,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:13,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:14,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:15,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:16,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:17,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:18,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:19,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:20,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:21,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:22,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:23,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:24,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:25,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:26,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:27,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:28,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:29,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:30,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:31,640.0,0.0,2.0,0.87982736,2.0
2023-08-28 08:40:32,640.0,0.6719999999999999,2.0,0.87982736,2.0
2023-08-28 08:40:33,640.0,0.738,2.0,0.87982736,2.0
2023-08-28 08:40:34,640.0,0.8045000000000001,2.0,0.87982736,2.0
2023-08-28 08:40:35,640.0,0.8565079599999998,2.0,0.87982736,2.0
2023-08-28 08:40:36,640.0,0.8619110000000001,2.0,0.87982736,2.0
2023-08-28 08:40:37,640.0,0.86573184,2.0,0.87982736,2.0
2023-08-28 08:40:38,640.0,0.86746556,2.0,0.87982736,2.0
2023-08-28 08:40:39,640.0,0.87061216,2.0,0.87982736,2.0
2023-08-28 08:40:40,640.0,0.8756439999999999,2.0,0.87982736,2.0
2023-08-28 08:40:41,640.0,0.87752924,2.0,0.87982736,2.0
2023-08-28 08:40:42,640.0,0.87982736,2.0,0.87982736,2.0
2023-08-28 08:40:43,640.0,0.8803273599999999,2.0,0.87982736,2.0
2023-08-28 08:40:44,640.0,0.8580000000000003,2.0,0.87982736,2.0
2023-08-28 08:40:45,640.0,0.87982736,2.0,0.87982736,2.0
2023-08-28 08:40:46,640.0,0.8803273599999999,2.0,0.87982736,2.0
2023-08-28 08:40:47,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:40:48,640.0,0.88082736,2.0,0.87982736,2.0
2023-08-28 08:40:49,640.0,0.8835383599999999,2.0,0.87982736,2.0
2023-08-28 08:40:50,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:40:51,640.0,0.88082736,2.0,0.87982736,2.0
2023-08-28 08:40:52,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:40:53,640.0,0.87982736,2.0,0.87982736,2.0
2023-08-28 08:40:54,640.0,0.8803273599999999,2.0,0.87982736,2.0
2023-08-28 08:40:55,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:40:56,640.0,0.87982736,2.0,0.87982736,2.0
2023-08-28 08:40:57,640.0,0.88082736,2.0,0.87982736,2.0
2023-08-28 08:40:58,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:40:59,640.0,0.87982736,2.0,0.87982736,2.0
2023-08-28 08:41:00,640.0,0.88082736,2.0,0.87982736,2.0
2023-08-28 08:41:01,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:02,640.0,0.87982736,2.0,0.87982736,2.0
2023-08-28 08:41:03,640.0,0.8803273599999999,2.0,0.87982736,2.0
2023-08-28 08:41:04,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:05,640.0,0.88082736,2.0,0.87982736,2.0
2023-08-28 08:41:06,640.0,0.8803273599999999,2.0,0.87982736,2.0
2023-08-28 08:41:07,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:08,640.0,0.88082736,2.0,0.87982736,2.0
2023-08-28 08:41:09,640.0,0.8803273599999999,2.0,0.87982736,2.0
2023-08-28 08:41:10,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:11,640.0,0.88082736,2.0,0.87982736,2.0
2023-08-28 08:41:12,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:13,640.0,0.87982736,2.0,0.87982736,2.0
2023-08-28 08:41:14,640.0,0.8835383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:15,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:16,640.0,0.8803273599999999,2.0,0.87982736,2.0
2023-08-28 08:41:17,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:18,640.0,0.87982736,2.0,0.87982736,2.0
2023-08-28 08:41:19,640.0,0.8803273599999999,2.0,0.87982736,2.0
2023-08-28 08:41:20,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:21,640.0,0.87982736,2.0,0.87982736,2.0
2023-08-28 08:41:22,640.0,0.8803273599999999,2.0,0.87982736,2.0
2023-08-28 08:41:23,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:24,640.0,0.88082736,2.0,0.87982736,2.0
2023-08-28 08:41:25,640.0,0.8835383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:26,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:27,640.0,0.88082736,2.0,0.87982736,2.0
2023-08-28 08:41:28,640.0,0.8835383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:29,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:30,640.0,0.88082736,2.0,0.87982736,2.0
2023-08-28 08:41:31,640.0,0.8835383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:32,640.0,0.87982736,2.0,0.87982736,2.0
2023-08-28 08:41:33,640.0,0.88082736,2.0,0.87982736,2.0
2023-08-28 08:41:34,640.0,0.8830383599999999,2.0,0.87982736,2.0
2023-08-28 08:41:35,640.0,0.87982736,2.0,0.87982736,2.0


==> experiment-increased-fault-tolerance.csv <==
Time, PT-Heartbeat, PT-TargetVelocity, PT-MaxAcceleration, DT-TargetVelocity, DT-MaxAcceleration
2023-8-28 9:02:49,403.0,0.0,2.0,0.0,2.0
2023-8-28 9:02:50,404.0,0.0,2.0,0.0,2.0
2023-8-28 9:02:51,405.0,0.0,2.0,0.0,2.0
2023-8-28 9:02:52,407.0,0.0,2.0,0.0,2.0
2023-8-28 9:02:53,408.0,0.0,2.0,0.0,2.0
2023-8-28 9:02:54,409.0,0.0,2.0,0.0,2.0
2023-8-28 9:02:55,410.0,0.0,2.0,0.0,2.0
2023-8-28 9:02:56,412.0,0.0,2.0,0.0,2.0
2023-8-28 9:02:57,413.0,0.0,2.0,0.0,2.0
2023-8-28 9:02:58,414.0,0.0,2.0,0.0,2.0
2023-8-28 9:02:59,415.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:00,416.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:01,418.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:02,419.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:03,420.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:04,421.0,0.671,2.0,0.671,2.0
2023-8-28 9:03:05,422.0,0.6715,2.0,0.671,2.0
2023-8-28 9:03:06,423.0,0.6705000000000001,2.0,0.6705000000000001,2.0
2023-8-28 9:03:07,425.0,0.7365000000000002,2.0,0.7370000000000001,2.0
2023-8-28 9:03:8,426.0,0.803,2.0,0.8035,2.0
2023-8-28 9:03:9,427.0,0.8035,2.0,0.8035,2.0
2023-8-28 9:03:10,428.0,0.85500796,2.0,0.85500796,2.0
2023-8-28 9:03:11,430.0,0.8575030399999999,2.0,0.85800304,2.0
2023-8-28 9:03:12,431.0,0.85850304,2.0,0.85850304,2.0
2023-8-28 9:03:13,432.0,0.860911,2.0,0.860911,2.0
2023-8-28 9:03:14,433.0,0.86373184,2.0,0.86373184,2.0
2023-8-28 9:03:15,435.0,0.8669655599999999,2.0,0.8669655599999999,2.0
2023-8-28 9:03:16,436.0,0.8659655599999999,2.0,0.86646556,2.0
2023-8-28 9:03:17,437.0,0.86911216,2.0,0.86961216,2.0
2023-8-28 9:03:18,438.0,0.87167164,2.0,0.8711716399999999,2.0
2023-8-28 9:3:19,439.0,0.87267164,2.0,0.87267164,2.0
2023-8-28 9:03:20,441.0,0.8746439999999999,2.0,0.8746439999999999,2.0
2023-8-28 9:03:21,442.0,0.87652924,2.0,0.87652924,2.0
2023-8-28 9:03:22,443.0,0.87652924,2.0,0.8793273599999999,2.0
2023-8-28 9:03:23,444.0,0.8783273599999999,2.0,0.87882736,2.0
2023-8-28 9:03:24,446.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:03:25,447.0,0.8580000000000003,2.0,0.87652924,2.0
2023-8-28 9:03:26,448.0,0.8783273599999999,2.0,0.87882736,2.0
2023-8-28 9:03:27,449.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:03:28,450.0,0.8580000000000003,2.0,0.87652924,2.0
2023-8-28 9:03:29,451.0,0.8783273599999999,2.0,0.8783273599999999,2.0
2023-8-28 9:03:30,453.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:03:31,454.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:32,455.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:33,457.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:34,458.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:35,459.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:36,460.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:37,461.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:38,463.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:39,464.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:40,465.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:41,466.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:42,467.0,0.0,-2.0,0.0,-2.0
2023-8-28 9:03:43,469.0,0.0,-2.0,0.0,2.0
2023-8-28 9:03:44,470.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:45,471.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:46,472.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:47,474.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:48,475.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:49,476.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:50,477.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:51,478.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:52,480.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:53,481.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:54,482.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:55,483.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:56,484.0,0.0,2.0,0.0,2.0
2023-8-28 9:03:57,486.0,0.0,2.0,0.6705000000000001,2.0
2023-8-28 9:03:58,487.0,0.671,2.0,0.671,2.0
2023-8-28 9:03:59,488.0,0.671,2.0,0.671,2.0
2023-8-28 9:04:00,489.0,0.6715,2.0,0.671,2.0
2023-8-28 9:04:01,491.0,0.7370000000000001,2.0,0.7375,2.0
2023-8-28 9:04:02,492.0,0.803,2.0,0.8035,2.0
2023-8-28 9:04:03,493.0,0.803,2.0,0.85550796,2.0
2023-8-28 9:04:04,494.0,0.8560079599999999,2.0,0.85550796,2.0
2023-8-28 9:04:05,495.0,0.8590030399999999,2.0,0.8590030399999999,2.0
2023-8-28 9:04:06,497.0,0.8614109999999999,2.0,0.8614109999999999,2.0
2023-8-28 9:04:07,499.0,0.86373184,2.0,0.86373184,2.0
2023-8-28 9:04:8,501.0,0.8669655599999999,2.0,0.86746556,2.0
2023-8-28 9:04:9,504.0,0.87061216,2.0,0.87061216,2.0
2023-8-28 9:04:10,506.0,0.8721716399999999,2.0,0.8721716399999999,2.0
2023-8-28 9:04:11,508.0,0.8741439999999999,2.0,0.87652924,2.0
2023-8-28 9:04:12,511.0,0.87982736,2.0,0.87982736,2.0
2023-8-28 9:04:13,513.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:14,516.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:04:15,518.0,0.8580000000000003,2.0,0.87982736,2.0
2023-8-28 9:04:16,521.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:17,523.0,0.87982736,2.0,0.87982736,2.0
2023-8-28 9:04:18,525.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:4:19,528.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:04:20,530.0,0.8580000000000003,2.0,0.87982736,2.0
2023-8-28 9:04:21,532.0,0.87882736,2.0,0.8580000000000003,2.0
2023-8-28 9:04:22,535.0,0.87982736,2.0,0.87982736,2.0
2023-8-28 9:04:23,537.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:24,539.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:04:25,542.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:26,544.0,0.87882736,2.0,0.8580000000000003,2.0
2023-8-28 9:04:27,547.0,0.87982736,2.0,0.87982736,2.0
2023-8-28 9:04:28,549.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:29,551.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:04:30,554.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:31,556.0,0.87882736,2.0,0.8580000000000003,2.0
2023-8-28 9:04:32,559.0,0.87982736,2.0,0.87982736,2.0
2023-8-28 9:04:33,561.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:34,563.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:04:35,566.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:36,569.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:37,571.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:04:38,574.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:39,576.0,0.87882736,2.0,0.8580000000000003,2.0
2023-8-28 9:04:40,579.0,0.87982736,2.0,0.87982736,2.0
2023-8-28 9:04:41,581.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:42,584.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:04:43,586.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:44,588.0,0.87882736,2.0,0.8580000000000003,2.0
2023-8-28 9:04:45,591.0,0.87982736,2.0,0.87982736,2.0
2023-8-28 9:04:46,593.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:47,596.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:04:48,598.0,0.8580000000000003,2.0,0.87982736,2.0
2023-8-28 9:04:49,601.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:50,603.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:04:51,606.0,0.8580000000000003,2.0,0.87982736,2.0
2023-8-28 9:04:52,608.0,0.87882736,2.0,0.8580000000000003,2.0
2023-8-28 9:04:53,611.0,0.87982736,2.0,0.87982736,2.0
2023-8-28 9:04:54,613.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:55,616.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:04:56,618.0,0.8580000000000003,2.0,0.87982736,2.0
2023-8-28 9:04:57,621.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:04:58,623.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:04:59,626.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:05:00,628.0,0.87882736,2.0,0.8580000000000003,2.0
2023-8-28 9:05:01,631.0,0.87982736,2.0,0.87982736,2.0
2023-8-28 9:05:02,633.0,0.8580000000000003,2.0,0.8580000000000003,2.0
2023-8-28 9:05:03,636.0,0.87882736,2.0,0.8580000000000003,2.0
2023-8-28 9:05:04,639.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:05,642.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:06,645.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:07,648.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:8,650.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:9,653.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:10,655.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:11,658.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:12,660.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:13,663.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:14,666.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:15,669.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:16,672.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:17,675.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:18,677.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:5:19,680.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:20,682.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:21,685.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:22,688.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:23,691.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:24,694.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:25,697.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:26,700.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:27,703.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:28,705.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:29,708.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:30,710.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:31,713.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:32,716.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:33,718.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:34,721.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:35,724.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:36,726.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:37,729.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:38,732.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:39,735.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:40,738.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:41,741.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:42,744.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:43,746.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:44,749.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:45,752.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:46,755.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:47,758.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:48,760.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:05:49,764.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:05:50,767.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:05:51,769.0,0.8793273599999999,2.0,0.0,-2.0
2023-8-28 9:05:52,772.0,0.8793273599999999,2.0,0.0,-2.0
2023-8-28 9:05:53,775.0,0.8793273599999999,2.0,0.0,-2.0
2023-8-28 9:05:54,778.0,0.8793273599999999,2.0,0.0,-2.0
2023-8-28 9:05:55,780.0,0.8793273599999999,2.0,0.0,-2.0
2023-8-28 9:05:56,783.0,0.8793273599999999,2.0,0.0,-2.0
2023-8-28 9:05:57,786.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:05:58,789.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:05:59,792.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:00,795.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:01,798.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:02,800.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:03,803.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:04,805.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:05,808.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:06,811.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:07,813.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:8,816.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:9,818.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:10,820.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:11,823.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:12,826.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:13,828.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:14,831.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:15,834.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:06:16,837.0,0.8793273599999999,2.0,0.671,2.0
2023-8-28 9:06:17,840.0,0.8793273599999999,2.0,0.738,2.0
2023-8-28 9:06:18,843.0,0.8793273599999999,2.0,0.803,2.0
2023-8-28 9:6:19,846.0,0.8793273599999999,2.0,0.85850304,2.0
2023-8-28 9:06:20,848.0,0.8793273599999999,2.0,0.860911,2.0
2023-8-28 9:06:21,851.0,0.8793273599999999,2.0,0.86473184,2.0
2023-8-28 9:06:22,853.0,0.8793273599999999,2.0,0.86961216,2.0
2023-8-28 9:06:23,856.0,0.8793273599999999,2.0,0.8721716399999999,2.0
2023-8-28 9:06:24,859.0,0.8793273599999999,2.0,0.8741439999999999,2.0
2023-8-28 9:06:25,861.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:06:26,864.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:27,867.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:06:28,869.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:06:29,873.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:30,875.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:06:31,877.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:06:32,880.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:33,883.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:06:34,885.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:06:35,888.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:36,890.0,0.8793273599999999,2.0,0.87882736,2.0
2023-8-28 9:06:37,893.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:06:38,896.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:39,899.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:06:40,901.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:06:41,904.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:42,907.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:43,910.0,0.8793273599999999,2.0,0.87882736,2.0
2023-8-28 9:06:44,913.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:45,915.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:46,918.0,0.8793273599999999,2.0,0.87882736,2.0
2023-8-28 9:06:47,921.0,0.8793273599999999,2.0,0.8793273599999999,2.0
2023-8-28 9:06:48,924.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:49,927.0,0.8793273599999999,2.0,0.8830383599999999,2.0
2023-8-28 9:06:50,930.0,0.8793273599999999,2.0,0.87882736,2.0
2023-8-28 9:06:51,933.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:52,935.0,0.8793273599999999,2.0,0.8830383599999999,2.0
2023-8-28 9:06:53,938.0,0.8793273599999999,2.0,0.87882736,2.0
2023-8-28 9:06:54,941.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:06:55,943.0,0.8793273599999999,2.0,0.4613543505476851,-2.0
2023-8-28 9:06:56,946.0,0.8793273599999999,2.0,0.15121799271315417,-2.0
2023-8-28 9:06:57,949.0,0.8793273599999999,2.0,0.14602923999999995,-2.0
2023-8-28 9:06:58,951.0,0.8793273599999999,2.0,0.14442429828515424,-2.0
2023-8-28 9:06:59,954.0,0.8793273599999999,2.0,0.13942925328915423,-2.0
2023-8-28 9:07:00,957.0,0.8793273599999999,2.0,0.13596555999999993,-2.0
2023-8-28 9:07:01,960.0,0.8793273599999999,2.0,0.13131056963475424,-2.0
2023-8-28 9:07:02,962.0,0.8793273599999999,2.0,0.12843010174995428,-2.0
2023-8-28 9:07:03,965.0,0.8793273599999999,2.0,0.12450795999999999,-2.0
2023-8-28 9:07:04,968.0,0.8793273599999999,2.0,0.0654625138651543,-2.0
2023-8-28 9:07:05,971.0,0.8793273599999999,2.0,0.012000000000000038,-2.0
2023-8-28 9:07:06,974.0,0.8793273599999999,2.0,0.0,-2.0
2023-8-28 9:07:07,976.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:8,979.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:9,982.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:10,985.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:11,988.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:12,991.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:13,993.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:14,996.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:15,999.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:16,1002.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:17,1005.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:18,1007.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:7:19,1010.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:20,1013.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:21,1016.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:22,1018.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:23,1021.0,0.8793273599999999,2.0,0.6719999999999999,2.0
2023-8-28 9:07:24,1024.0,0.8793273599999999,2.0,0.6715,2.0
2023-8-28 9:07:25,1027.0,0.8793273599999999,2.0,0.8035,2.0
2023-8-28 9:07:26,1030.0,0.8793273599999999,2.0,0.85550796,2.0
2023-8-28 9:07:27,1033.0,0.8793273599999999,2.0,0.8614109999999999,2.0
2023-8-28 9:07:28,1035.0,0.8793273599999999,2.0,0.86423184,2.0
2023-8-28 9:07:29,1038.0,0.8793273599999999,2.0,0.8669655599999999,2.0
2023-8-28 9:07:30,1041.0,0.8793273599999999,2.0,0.8721716399999999,2.0
2023-8-28 9:07:31,1044.0,0.8793273599999999,2.0,0.8741439999999999,2.0
2023-8-28 9:07:32,1047.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:07:33,1050.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:07:34,1052.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:07:35,1055.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:07:36,1057.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:07:37,1060.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:07:38,1062.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:07:39,1065.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:07:40,1068.0,0.8793273599999999,2.0,0.87982736,2.0
2023-8-28 9:07:41,1070.0,0.8793273599999999,2.0,0.8580000000000003,2.0
2023-8-28 9:07:42,1073.0,0.8793273599999999,2.0,0.000538359999999849,-2.0
2023-8-28 9:07:43,1076.0,0.8793273599999999,2.0,0.0312504061659542,-2.0
2023-8-28 9:07:44,1079.0,0.8793273599999999,2.0,0.021798910396354287,-2.0
2023-8-28 9:07:45,1081.0,0.8793273599999999,2.0,0.012017773853154279,-2.0
2023-8-28 9:07:46,1084.0,0.8793273599999999,2.0,0.01699893462675428,-2.0
2023-8-28 9:07:47,1087.0,0.8793273599999999,2.0,0.011850478857154234,-2.0
2023-8-28 9:07:48,1089.0,0.8793273599999999,2.0,0.01137502231395432,-2.0
2023-8-28 9:07:49,1092.0,0.8793273599999999,2.0,0.003474395202754277,-2.0
2023-8-28 9:07:50,1095.0,0.8793273599999999,2.0,0.005508127317954276,-2.0
2023-8-28 9:07:51,1097.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:52,1100.0,0.8793273599999999,2.0,0.0,-2.0
2023-8-28 9:07:53,1103.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:54,1106.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:55,1108.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:56,1111.0,0.8793273599999999,2.0,0.0,2.0
2023-8-28 9:07:57,1114.0,0.8793273599999999,2.0,0.0,2.0

